Prospects of Indirect Searches for Dark Matter at INO

The annihilation of Weakly Interactive Massive Particles (WIMP) in the centre of the sun could give rise to neutrino fluxes. We study the prospects of searching for these neutrinos at the upcoming Iron CALorimeter (ICAL) detector to be housed at the India-based Neutrino Observatory (INO). We perform ICAL simulations to obtain the detector efficiencies and resolutions in order to simulate muon events in ICAL due to neutrinos coming from annihilation of WIMP in the mass range $m_\chi = (3-100)$ GeV. The atmospheric neutrinos pose a major background for these indirect detection studies and can be reduced using the fact that the signal comes only from the direction of the sun. For a given WIMP mass, we find the opening angle $\theta_{90}$ such that 90 \% of the signal events are contained within this angle and use this cone-cut criteria to reduce the atmospheric neutrino background. The reduced background is then weighted by the solar exposure function at INO to obtain the final background spectrum for a given WIMP mass. We perform a $\chi^2$ analysis and present expected exclusion regions in the $\sigma_{SD}-m_\chi$ and $\sigma_{SI}-m_\chi$, where $\sigma_{SD}$ and $\sigma_{SI}$ are the WIMP-nucleon Spin-Dependent (SD) and Spin-Independent (SI) scattering cross-section, respectively. For a 10 years exposure and $m_\chi=25$ GeV, the expected 90 \% C.L. exclusion limit is found to be $\sigma_{SD} < 6.87\times 10^{-41}$ cm$^2$ and $\sigma_{SI} < 7.75\times 10^{-43}$ cm$^2$ for the $\tau^{+} \tau^{-}$ annihilation channel and $\sigma_{SD} < 1.14\times 10^{-39}$ cm$^2$ and $\sigma_{SI} < 1.30\times 10^{-41}$ cm$^2$ for the $b~\bar b $ channel, assuming 100 \% branching ratio for each of the WIMP annihilation channel.

==> README.txt <==
------------------------
THE IFXETEX PACKAGE v0.6

This very simple package, for both Plain TeX and LaTeX, 
defines the \ifxetex boolean for testing whether XeTeX 
is being used for typesetting.

Also provides the \RequireXeTeX command which throws
an error if XeTeX is not the engine in use.

To extract the package from the source file "ifxetex.tex", 
execute `latex ifxetex.ins`. Executing `xelatex ifxetex.tex`
compiles the documentation and generates this README.

-------------------
Will Robertson
Copyright 2006-2010

